A Multilingual View of Unsupervised Machine Translation

We present a probabilistic framework for multilingual neural machine translation that encompasses supervised and unsupervised setups, focusing on unsupervised translation. In addition to studying the vanilla case where there is only monolingual data available, we propose a novel setup where one language in the (source, target) pair is not associated with any parallel data, but there may exist auxiliary parallel data that contains the other. This auxiliary data can naturally be utilized in our probabilistic framework via a novel cross-translation loss term. Empirically, we show that our approach results in higher BLEU scores over state-of-the-art unsupervised models on the WMT'14 English-French, WMT'16 English-German, and WMT'16 English-Romanian datasets in most directions. In particular, we obtain a +1.65 BLEU advantage over the best-performing unsupervised model in the Romanian-English direction.

==> tensorboard_data/MonoBT_backtranslation_loss.csv <==
Wall time,Step,Value
1579794610.145374,2000,0.8869580626487732
1579797741.990833,4000,0.749561071395874
1579804017.333825,6000,0.6756695508956909
1579807528.836109,8000,0.6381400227546692
1579810663.769592,10000,0.630825400352478
1579813785.680076,12000,0.6069263815879822
1579816913.090824,14000,0.5807909369468689
1579820025.16332,16000,0.5655452013015747
1579823151.8056,18000,0.570401132106781
1579826311.308787,20000,0.5467249155044556
1579829457.433266,22000,0.5428044199943542
1579832587.166102,24000,0.5374677181243896
1579835728.595197,26000,0.5290055274963379
1579838853.638871,28000,0.5331003665924072
1579842024.310768,30000,0.5373761057853699
1579845326.879971,32000,0.5266690254211426
1579848321.589963,34000,0.5260729193687439
1579851421.90686,36000,0.5187203884124756
1579854596.967329,38000,0.5156282782554626
1579857742.967534,40000,0.5176013112068176
1579860858.724773,42000,0.5136885046958923
1579864013.705687,44000,0.5127191543579102
1579871144.165886,44000,0.5126737952232361
1579874710.52873,46000,0.5130846500396729
1579877820.147236,48000,0.507472574710846
1579880925.470991,50000,0.515717625617981
1579884051.740403,52000,0.5021868944168091
1579887187.26954,54000,0.4991166293621063
1579890277.33943,56000,0.5011245012283325
1579893418.770873,58000,0.4964272975921631
1579896535.146007,60000,0.49089834094047546
1579899673.304853,62000,0.4890716075897217
1579902795.824777,64000,0.4941459000110626
1579905926.645574,66000,0.49014317989349365
1579909047.386194,68000,0.4895144999027252
1579912171.93,70000,0.48571261763572693
1579915288.532268,72000,0.48249030113220215
1579918423.314681,74000,0.4783738851547241
1579921541.977641,76000,0.48028281331062317
1579924622.081056,78000,0.4806193709373474
1579927759.077522,80000,0.47739723324775696
1579930845.154501,82000,0.4834703207015991
1579933991.29188,84000,0.4851856827735901
1579937123.858442,86000,0.47800853848457336
1579940205.868085,88000,0.4771307706832886
1579943379.435549,90000,0.4787255823612213
1579946473.282103,92000,0.4792323112487793
1579949573.845921,94000,0.48035234212875366
1579952689.056192,96000,0.47326961159706116
1579955802.300055,98000,0.4740644097328186
1579958880.754842,100000,0.47523489594459534


==> tensorboard_data/MonoBT_backward_BLEU.csv <==
Wall time,Step,Value
1579794610.159387,2000,35.939998626708984
1579797742.004599,4000,36.27000045776367
1579804017.346104,6000,36.29999923706055
1579807528.849295,8000,36.22999954223633
1579810663.782412,10000,36.02000045776367
1579813785.692525,12000,36.130001068115234
1579816913.1036,14000,36.08000183105469
1579820025.178869,16000,35.939998626708984
1579823151.817956,18000,35.81999969482422
1579826311.321424,20000,35.83000183105469
1579829457.446451,22000,35.81999969482422
1579832587.178771,24000,35.70000076293945
1579835728.607264,26000,35.959999084472656
1579838853.651284,28000,36.02000045776367
1579842024.323269,30000,35.63999938964844
1579845326.893273,32000,35.40999984741211
1579848321.60308,34000,35.63999938964844
1579851421.919775,36000,35.66999816894531
1579854596.979426,38000,35.86000061035156
1579857742.979806,40000,35.52000045776367
1579860858.737894,42000,35.54999923706055
1579864013.7181,44000,35.59000015258789
1579871144.17954,44000,35.59000015258789
1579874710.54282,46000,35.439998626708984
1579877820.160874,48000,35.36000061035156
1579880925.483332,50000,35.4900016784668
1579884051.752598,52000,35.439998626708984
1579887187.281829,54000,35.47999954223633
1579890277.357649,56000,35.34000015258789
1579893418.783482,58000,35.310001373291016
1579896535.158458,60000,35.369998931884766
1579899673.316904,62000,35.400001525878906
1579902795.837177,64000,35.150001525878906
1579905926.658165,66000,35.27000045776367
1579909047.39886,68000,35.06999969482422
1579912171.942654,70000,35.34000015258789
1579915288.544635,72000,35.209999084472656
1579918423.327209,74000,35.43000030517578
1579921541.990206,76000,35.33000183105469
1579924622.093552,78000,35.130001068115234
1579927759.090134,80000,35.36000061035156
1579930845.167453,82000,35.189998626708984
1579933991.30446,84000,35.04999923706055
1579937123.873392,86000,35.11000061035156
1579940205.881851,88000,35.150001525878906
1579943379.454497,90000,35.290000915527344
1579946473.294576,92000,35.119998931884766
1579949573.860604,94000,35.119998931884766
1579952689.069125,96000,35.189998626708984
1579955802.312885,98000,35.099998474121094
1579958880.768558,100000,35.2400016784668


==> tensorboard_data/MonoBT_bwd_backtranslation_loss.csv <==
Wall time,Step,Value
1579794610.148925,2000,0.8411062955856323
1579797741.993365,4000,0.6851599216461182
1579804017.336264,6000,0.5993368029594421
1579807528.838534,8000,0.5634956955909729
1579810663.772239,10000,0.5463045835494995
1579813785.682731,12000,0.5192282199859619
1579816913.093327,14000,0.49773985147476196
1579820025.168287,16000,0.4867081642150879
1579823151.808129,18000,0.48149898648262024
1579826311.311237,20000,0.47141265869140625
1579829457.436448,22000,0.46052905917167664
1579832587.168833,24000,0.45535382628440857
1579835728.597626,26000,0.4524334669113159
1579838853.641379,28000,0.4445129632949829
1579842024.313289,30000,0.4506027400493622
1579845326.882539,32000,0.44007229804992676
1579848321.592429,34000,0.43540531396865845
1579851421.909894,36000,0.43005451560020447
1579854596.969716,38000,0.42248299717903137
1579857742.969972,40000,0.4215128421783447
1579860858.727315,42000,0.4143444299697876
1579864013.708177,44000,0.4101516008377075
1579871144.168299,44000,0.41010400652885437
1579874710.532235,46000,0.421516090631485
1579877820.150675,48000,0.4177558422088623
1579880925.473486,50000,0.4155525863170624
1579884051.742817,52000,0.4068428874015808
1579887187.271981,54000,0.40506091713905334
1579890277.342365,56000,0.40536147356033325
1579893418.773614,58000,0.40014588832855225
1579896535.148533,60000,0.3915054500102997
1579899673.307244,62000,0.39853420853614807
1579902795.82745,64000,0.3979373574256897
1579905926.648312,66000,0.3985888957977295
1579909047.388981,68000,0.3974149525165558
1579912171.932439,70000,0.38768717646598816
1579915288.534858,72000,0.38420048356056213
1579918423.317296,74000,0.377687007188797
1579921541.980139,76000,0.3848731219768524
1579924622.083613,78000,0.38313135504722595
1579927759.08014,80000,0.3834493160247803
1579930845.15732,82000,0.3811597526073456
1579933991.294514,84000,0.38267749547958374
1579937123.862682,86000,0.38017702102661133
1579940205.871457,88000,0.3765504062175751
1579943379.444366,90000,0.3781942129135132
1579946473.284621,92000,0.37634262442588806
1579949573.849805,94000,0.3795391917228699
1579952689.059009,96000,0.3694530129432678
1579955802.303148,98000,0.3703599274158478
1579958880.758032,100000,0.3759635388851166


==> tensorboard_data/MonoBT_forward_BLEU.csv <==
Wall time,Step,Value
1579794610.149343,2000,36.790000915527344
1579797741.993672,4000,38.06999969482422
1579804017.336558,6000,38.650001525878906
1579807528.838843,8000,38.83000183105469
1579810663.772667,10000,38.900001525878906
1579813785.683049,12000,38.84000015258789
1579816913.093666,14000,38.93000030517578
1579820025.168936,16000,38.880001068115234
1579823151.808412,18000,39.0099983215332
1579826311.311547,20000,39.119998931884766
1579829457.436818,22000,38.9900016784668
1579832587.169154,24000,38.91999816894531
1579835728.597924,26000,39.130001068115234
1579838853.641693,28000,38.84000015258789
1579842024.313582,30000,38.720001220703125
1579845326.882903,32000,38.9900016784668
1579848321.592753,34000,38.88999938964844
1579851421.910249,36000,38.9900016784668
1579854596.970017,38000,38.86000061035156
1579857742.970269,40000,38.779998779296875
1579860858.727621,42000,38.810001373291016
1579864013.70848,44000,38.75
1579871144.168589,44000,38.75
1579874710.532587,46000,39.0099983215332
1579877820.151099,48000,38.810001373291016
1579880925.473873,50000,38.84000015258789
1579884051.743116,52000,38.97999954223633
1579887187.272277,54000,39.11000061035156
1579890277.347584,56000,38.91999816894531
1579893418.773917,58000,38.9900016784668
1579896535.148856,60000,39.0099983215332
1579899673.307532,62000,39.02000045776367
1579902795.82777,64000,38.900001525878906
1579905926.648623,66000,39.02000045776367
1579909047.389318,68000,38.84000015258789
1579912171.932749,70000,39.13999938964844
1579915288.535163,72000,39.209999084472656
1579918423.31764,74000,39.220001220703125
1579921541.980432,76000,39.119998931884766
1579924622.083917,78000,39.040000915527344
1579927759.080453,80000,39.04999923706055
1579930845.157649,82000,39.25
1579933991.294841,84000,39.18000030517578
1579937123.863171,86000,39.130001068115234
1579940205.871796,88000,39.0
1579943379.444985,90000,38.869998931884766
1579946473.284928,92000,38.7400016784668
1579949573.850588,94000,39.06999969482422
1579952689.059333,96000,38.9900016784668
1579955802.303481,98000,38.900001525878906
1579958880.758438,100000,38.900001525878906


==> tensorboard_data/MultiBT_approximate_forward_BLEU.csv <==
Wall time,Step,Value
1579795485.943319,2004,35.66999816894531
1579798560.709963,4008,37.220001220703125
1579804054.301043,4008,37.220001220703125
1579807938.034667,6012,38.08000183105469
1579811047.230447,8016,38.5
1579814174.74708,10020,38.58000183105469
1579817293.711635,12024,38.61000061035156
1579820427.405825,14028,38.709999084472656
1579823562.475572,16032,38.79999923706055
1579826699.04252,18036,38.84000015258789
1579829826.371006,20040,38.810001373291016
1579832942.040428,22044,39.13999938964844
1579836084.28344,24048,39.29999923706055
1579839207.079771,26052,39.0099983215332
1579842351.243836,28056,39.290000915527344
1579845478.724122,30060,39.119998931884766
1579848616.233759,32064,38.86000061035156
1579851700.281768,34068,39.290000915527344
1579854827.654052,36072,39.060001373291016
1579857963.717484,38076,39.08000183105469
1579861081.452324,40080,39.08000183105469
1579864237.300224,42084,39.06999969482422
1579870782.473144,42084,39.06999969482422
1579874640.169216,44088,39.09000015258789
1579877752.494767,46092,39.099998474121094
1579880851.618317,48096,39.150001525878906
1579883972.032708,50100,39.09000015258789
1579887121.710912,52104,39.08000183105469
1579890230.473561,54108,39.27000045776367
1579893389.118116,56112,39.119998931884766
1579896524.158632,58116,39.08000183105469
1579899648.285751,60120,39.08000183105469
1579902783.406933,62124,39.220001220703125
1579905931.62775,64128,39.209999084472656
1579909132.808981,66132,39.45000076293945
1579912249.43885,68136,39.31999969482422
1579915380.783772,70140,39.189998626708984
1579918515.288384,72144,39.209999084472656
1579921666.721933,74148,39.2400016784668
1579924762.262468,76152,39.130001068115234
1579927911.581859,78156,39.209999084472656
1579931079.503029,80160,39.40999984741211
1579934220.606406,82164,39.290000915527344
1579937358.623798,84168,39.36000061035156
1579940463.668286,86172,39.529998779296875
1579943720.470978,88176,39.439998626708984
1579946816.101812,90180,39.34000015258789
1579949954.718677,92184,39.2599983215332
1579953107.344362,94188,39.20000076293945
1579956248.857301,96192,39.349998474121094


==> tensorboard_data/MultiBT_backtranslation_loss.csv <==
Wall time,Step,Value
1579795485.939545,2004,0.9603518843650818
1579798560.707024,4008,0.84345543384552
1579804054.295874,4008,0.8434852957725525
1579807938.031603,6012,0.7438503503799438
1579811047.226737,8016,0.7198231220245361
1579814174.742898,10020,0.6706404089927673
1579817293.706241,12024,0.6509038209915161
1579820427.399731,14028,0.6277928948402405
1579823562.472137,16032,0.6516680121421814
1579826699.038704,18036,0.6239222288131714
1579829826.359396,20040,0.6155792474746704
1579832942.03767,22044,0.6020283699035645
1579836084.265207,24048,0.6008087992668152
1579839207.074771,26052,0.5978196263313293
1579842351.223699,28056,0.5908140540122986
1579845478.718648,30060,0.5791929960250854
1579848616.226116,32064,0.5959130525588989
1579851700.278595,34068,0.5714631676673889
1579854827.651271,36072,0.5735967755317688
1579857963.714294,38076,0.5683637857437134
1579861081.449371,40080,0.5609177350997925
1579864237.296834,42084,0.5509944558143616
1579870782.468773,42084,0.55097496509552
1579874640.15662,44088,0.5716863870620728
1579877752.491587,46092,0.5555544495582581
1579880851.615195,48096,0.5472618937492371
1579883972.027707,50100,0.5432344079017639
1579887121.707064,52104,0.5468677878379822
1579890230.470124,54108,0.5563012957572937
1579893389.114684,56112,0.5540159344673157
1579896524.153491,58116,0.5509307384490967
1579899648.281109,60120,0.545633852481842
1579902783.402828,62124,0.5511274337768555
1579905931.623884,64128,0.5459736585617065
1579909132.803424,66132,0.5501209497451782
1579912249.435724,68136,0.5426667928695679
1579915380.77953,70140,0.5521865487098694
1579918515.283826,72144,0.5342608690261841
1579921666.718966,74148,0.5360860228538513
1579924762.258628,76152,0.5304100513458252
1579927911.578345,78156,0.5335199236869812
1579931079.499434,80160,0.5265441536903381
1579934220.597213,82164,0.5249720215797424
1579937358.619568,84168,0.5164876580238342
1579940463.663832,86172,0.5114032626152039
1579943720.467891,88176,0.5235937237739563
1579946816.095792,90180,0.5227727890014648
1579949954.715071,92184,0.5142303705215454
1579953107.340459,94188,0.520659863948822
1579956248.853769,96192,0.5117256045341492


==> tensorboard_data/MultiBT_backward_BLEU.csv <==
Wall time,Step,Value
1579795485.953185,2004,35.97999954223633
1579798560.719543,4008,36.59000015258789
1579804054.312148,4008,36.59000015258789
1579807938.045345,6012,36.459999084472656
1579811047.240934,8016,36.54999923706055
1579814174.75691,10020,36.349998474121094
1579817293.722224,12024,36.47999954223633
1579820427.417338,14028,36.369998931884766
1579823562.485045,16032,36.099998474121094
1579826699.053221,18036,36.5099983215332
1579829826.381248,20040,36.41999816894531
1579832942.050101,22044,36.59000015258789
1579836084.29395,24048,36.630001068115234
1579839207.090118,26052,36.2400016784668
1579842351.265346,28056,36.400001525878906
1579845478.734608,30060,36.33000183105469
1579848616.244858,32064,36.16999816894531
1579851700.291363,34068,36.849998474121094
1579854827.663896,36072,36.459999084472656
1579857963.727058,38076,36.43000030517578
1579861081.462097,40080,36.22999954223633
1579864237.309916,42084,36.630001068115234
1579870782.483685,42084,36.630001068115234
1579874640.179566,44088,36.29999923706055
1579877752.504901,46092,36.540000915527344
1579880851.62807,48096,36.619998931884766
1579883972.042762,50100,36.18000030517578
1579887121.721008,52104,36.349998474121094
1579890230.483571,54108,36.2400016784668
1579893389.128384,56112,36.38999938964844
1579896524.168735,58116,36.09000015258789
1579899648.295891,60120,36.470001220703125
1579902783.41708,62124,36.45000076293945
1579905931.637469,64128,36.09000015258789
1579909132.818982,66132,36.02000045776367
1579912249.448956,68136,36.08000183105469
1579915380.794756,70140,36.13999938964844
1579918515.299068,72144,36.099998474121094
1579921666.732185,74148,36.33000183105469
1579924762.272442,76152,36.439998626708984
1579927911.591744,78156,36.2599983215332
1579931079.513298,80160,36.08000183105469
1579934220.61754,82164,36.130001068115234
1579937358.634352,84168,35.9900016784668
1579940463.680797,86172,36.119998931884766
1579943720.481038,88176,36.13999938964844
1579946816.112092,90180,36.02000045776367
1579949954.728611,92184,36.119998931884766
1579953107.354466,94188,36.029998779296875
1579956248.86689,96192,36.15999984741211


==> tensorboard_data/MultiBT_bwd_backtranslation_loss.csv <==
Wall time,Step,Value
1579795485.942877,2004,0.8926447033882141
1579798560.709641,4008,0.766876757144928
1579804054.300358,4008,0.7668894529342651
1579807938.034355,6012,0.683659017086029
1579811047.22955,8016,0.655200719833374
1579814174.746456,10020,0.6034640669822693
1579817293.710995,12024,0.5759819746017456
1579820427.405397,14028,0.5605735182762146
1579823562.475202,16032,0.5651900172233582
1579826699.042106,18036,0.5507639050483704
1579829826.369972,20040,0.5357300639152527
1579832942.040126,22044,0.5305193662643433
1579836084.276368,24048,0.5236032009124756
1579839207.079224,26052,0.5198854207992554
1579842351.241526,28056,0.501616895198822
1579845478.723439,30060,0.49356117844581604
1579848616.232576,32064,0.511181116104126
1579851700.281455,34068,0.4879661202430725
1579854827.653723,36072,0.48295021057128906
1579857963.717124,38076,0.4800530970096588
1579861081.452026,40080,0.4774734377861023
1579864237.299843,42084,0.4675915837287903
1579870782.472658,42084,0.4675915539264679
1579874640.165627,44088,0.4829152822494507
1579877752.494411,46092,0.4844953119754791
1579880851.617968,48096,0.4685937166213989
1579883972.032206,50100,0.4684213697910309
1579887121.710461,52104,0.4674491584300995
1579890230.472929,54108,0.4767872393131256
1579893389.117595,56112,0.4687192738056183
1579896524.158054,58116,0.45939040184020996
1579899648.285219,60120,0.4655023217201233
1579902783.406506,62124,0.46121829748153687
1579905931.627331,64128,0.4544144570827484
1579909132.808432,66132,0.4563388228416443
1579912249.438511,68136,0.4562419652938843
1579915380.78329,70140,0.4570424258708954
1579918515.287664,72144,0.4500131607055664
1579921666.721603,74148,0.4411259591579437
1579924762.262088,76152,0.44828736782073975
1579927911.581393,78156,0.4424290060997009
1579931079.502653,80160,0.43800783157348633
1579934220.605684,82164,0.4359744191169739
1579937358.623328,84168,0.42627012729644775
1579940463.667785,86172,0.4233350157737732
1579943720.470633,88176,0.4313466548919678
1579946816.101232,90180,0.43276330828666687
1579949954.718175,92184,0.4285716116428375
1579953107.343958,94188,0.4246674180030823
1579956248.856949,96192,0.4187007248401642


==> tensorboard_data/btct_backtranslation_loss.csv <==
Wall time,Step,Value
1579746549.988756,2000,1.0044320821762085
1579750584.057154,4000,0.8884811997413635
1579753769.688718,6000,0.7820958495140076
1579756976.739247,8000,0.7747158408164978
1579760189.589699,10000,0.7342190742492676
1579763369.731142,12000,0.7095497250556946
1579766621.344615,14000,0.6993982195854187
1579769867.043002,16000,0.7048472166061401
1579772999.182536,18000,0.6668423414230347
1579776233.478677,20000,0.6595884561538696
1579779428.22889,22000,0.6564437747001648
1579782646.988294,24000,0.6568533182144165
1579785909.257528,26000,0.6441227197647095
1579789073.461404,28000,0.6348137855529785
1579792281.574263,30000,0.631778359413147
1579795513.773768,32000,0.6143359541893005
1579798708.78516,34000,0.6084108948707581
1579801960.967922,36000,0.6199405789375305
1579805149.035234,38000,0.6047414541244507
1579808391.566182,40000,0.6203494071960449
1579811579.876885,42000,0.6022577881813049
1579814778.038652,44000,0.5824934840202332
1579818013.288584,46000,0.5918994545936584
1579821231.629301,48000,0.5906229019165039
1579824460.08054,50000,0.5813344717025757
1579827682.611045,52000,0.5887282490730286
1579830915.517423,54000,0.5864829421043396
1579834134.250144,56000,0.5883631706237793
1579837344.707418,58000,0.5850310325622559
1579840569.407463,60000,0.5664172172546387
1579843813.722698,62000,0.5650477409362793
1579847047.383867,64000,0.5749720335006714
1579850257.126939,66000,0.558832049369812
1579853476.594633,68000,0.5783179402351379
1579856735.251806,70000,0.5876632332801819
1579860024.194071,72000,0.566942572593689
1579863243.743987,74000,0.5642585158348083
1579866468.945979,76000,0.5705795884132385
1579869686.11919,78000,0.5714293122291565
1579872932.524646,80000,0.5614590644836426
1579876170.108012,82000,0.5661699175834656
1579879379.691491,84000,0.5693851113319397
1579882557.048008,86000,0.5599843263626099
1579885762.754755,88000,0.553844153881073
1579889007.986673,90000,0.5627591013908386
1579892216.133721,92000,0.556731641292572
1579895469.489605,94000,0.5553122758865356
1579898674.903768,96000,0.5632673501968384
1579901877.013853,98000,0.5597231388092041
1579905114.54725,100000,0.552005410194397
1579908348.357838,102000,0.5529096126556396
1579911597.724457,104000,0.5558853149414062
1579914811.983994,106000,0.5547611713409424
1579918001.769005,108000,0.5641085505485535
1579921235.653013,110000,0.5501826405525208
1579924452.865341,112000,0.549229085445404
1579927682.152388,114000,0.5445805191993713
1579930885.913061,116000,0.5486609935760498
1579934144.827022,118000,0.5483130216598511
1579937342.979974,120000,0.5512927770614624
1579940543.011364,122000,0.5382317304611206
1579943788.659281,124000,0.5424483418464661
1579947005.280318,126000,0.5384069085121155
1579950244.033863,128000,0.5539049506187439
1579953464.837082,130000,0.5495011210441589
1579956676.103421,132000,0.5413351058959961
1579959882.270123,134000,0.5433405637741089
1579963111.122209,136000,0.5395541787147522
1579966356.430632,138000,0.5423555374145508
1579969551.47543,140000,0.5361538529396057
1579972771.016968,142000,0.5423157215118408
1579975981.699597,144000,0.5432040095329285
1579979199.776293,146000,0.5391995310783386
1579982412.307833,148000,0.5387724041938782
1579985659.557981,150000,0.5414456129074097
1579988874.054968,152000,0.5399422645568848
1579992092.951539,154000,0.5292078256607056
1579995305.527231,156000,0.5278464555740356
1579998555.30143,158000,0.534616231918335
1580001775.812324,160000,0.5338982343673706
1580004994.974348,162000,0.5295698642730713
1580008209.459411,164000,0.5252993702888489
1580011444.581008,166000,0.5337520241737366
1580014668.352543,168000,0.5271967053413391
1580017903.63979,170000,0.5319372415542603
1580021144.148506,172000,0.5343769788742065
1580024354.272624,174000,0.5307247042655945
1580027591.396284,176000,0.5306616425514221
1580030817.916972,178000,0.5344445109367371
1580034069.301582,180000,0.5287265181541443
1580037270.466475,182000,0.5253034234046936
1580040519.578431,184000,0.5263078808784485
1580043728.271649,186000,0.5222547650337219
1580046974.074477,188000,0.5267747640609741
1580050224.440213,190000,0.5232176184654236
1580053411.365643,192000,0.5301128625869751
1580056640.086204,194000,0.5211619734764099
1580059865.091928,196000,0.5246313810348511
1580063092.941959,198000,0.5163822770118713
1580066328.574742,200000,0.5244655013084412
1580069553.64409,202000,0.5302819609642029
1580072798.113209,204000,0.5244203209877014
1580076030.010678,206000,0.5241886377334595
1580079245.056371,208000,0.5243749022483826
1580082467.492588,210000,0.5145118236541748
1580085709.738508,212000,0.5224971175193787
1580088910.47151,214000,0.5197410583496094
1580092170.025126,216000,0.5294458866119385
1580095398.723981,218000,0.5159637928009033
1580098607.564213,220000,0.5247114300727844
1580101835.50507,222000,0.5146101117134094
1580105077.201406,224000,0.5180613398551941
1580108321.047806,226000,0.5135843753814697
1580111539.717794,228000,0.5116528868675232
1580114782.768572,230000,0.5190132260322571
1580118012.688764,232000,0.5087720155715942
1580121236.330132,234000,0.5082917213439941
1580124440.301283,236000,0.5155630707740784
1580127677.320953,238000,0.5178458094596863
1580130922.970693,240000,0.5104902982711792
1580134147.601419,242000,0.514661967754364
1580137408.602849,244000,0.5199865698814392
1580140621.79779,246000,0.5171599984169006
1580143834.042816,248000,0.5152639150619507
1580147043.379124,250000,0.5180659890174866
1580150273.638463,252000,0.5151180624961853
1580153540.204063,254000,0.5191617012023926
1580156729.828712,256000,0.5214828252792358
1580159982.430971,258000,0.5140460729598999
1580163207.683726,260000,0.5134543180465698
1580166453.468189,262000,0.5137039422988892
1580169648.152929,264000,0.5199999809265137
1580172909.719786,266000,0.5091443061828613
1580176127.178399,268000,0.512290358543396
1580179372.446274,270000,0.5056676864624023
1580182622.555806,272000,0.507931113243103
1580185824.600517,274000,0.5063319206237793
1580189068.626419,276000,0.5079296827316284
1580192314.953935,278000,0.5100519061088562
1580195534.648336,280000,0.5099038481712341
1580198778.842629,282000,0.5045267343521118
1580202024.200899,284000,0.5082078576087952
1580205222.313696,286000,0.5068734288215637
1580208468.620181,288000,0.5096617937088013
1580211687.554878,290000,0.5016565918922424
1580214925.640459,292000,0.508484959602356
1580218158.995331,294000,0.5093406438827515
1580221394.735415,296000,0.510439932346344
1580224634.630517,298000,0.5031929016113281
1580227827.220066,300000,0.5038201808929443
1580231086.341926,302000,0.5032164454460144
1580234328.77816,304000,0.5017706751823425
1580237564.571299,306000,0.49882936477661133
1580240830.132261,308000,0.509958028793335
1580244021.731832,310000,0.4983053505420685
1580247273.947266,312000,0.5087202191352844
1580250495.801984,314000,0.5016981959342957
1580253764.105746,316000,0.5105505585670471
1580256968.422314,318000,0.5061264634132385
1580263428.577541,322000,0.5104775428771973
1580266684.082511,324000,0.5034207701683044
1580269900.393776,326000,0.500213086605072
1580273149.938541,328000,0.5043697953224182
1580276382.688118,330000,0.5059054493904114
1580279607.170473,332000,0.4994335472583771
1580282827.272751,334000,0.5065662264823914
1580286081.730593,336000,0.5069603323936462
1580289298.243137,338000,0.5013756155967712
1580292537.771689,340000,0.5084647536277771
1580295773.506459,342000,0.5061976313591003
1580299002.910574,344000,0.4974791407585144
1580302257.690881,346000,0.5044254660606384
1580305474.477547,348000,0.49855995178222656
1580308718.810834,350000,0.497427374124527
1580311954.292659,352000,0.5023549795150757
1580315183.361845,354000,0.5050525665283203
1580318428.262486,356000,0.4983274042606354
1580321651.9766,358000,0.4995526373386383
1580324865.336405,360000,0.5000629425048828
1580328113.105316,362000,0.502454936504364
1580331354.338826,364000,0.49602600932121277
1580334602.658386,366000,0.4976649880409241
1580337815.326241,368000,0.5011608004570007
1580341039.468034,370000,0.494838148355484
1580344273.333327,372000,0.49297136068344116
1580347525.916585,374000,0.4948025941848755
1580350760.309057,376000,0.49645835161209106
1580354009.910293,378000,0.4938953220844269
1580357241.423682,380000,0.49812251329421997
1580360478.951629,382000,0.5000505447387695
1580363709.710732,384000,0.4933808147907257
1580366948.712331,386000,0.4942981004714966
1580370177.079749,388000,0.498516708612442
1580373441.477925,390000,0.4896259307861328
1580376646.458277,392000,0.49432501196861267
1580379897.169954,394000,0.49307486414909363
1580383130.979888,396000,0.49487343430519104
1580386382.633396,398000,0.4938591718673706
1580389631.569481,400000,0.49234211444854736
1580392859.515053,402000,0.4890110492706299
1580396102.536924,404000,0.4928649365901947
1580399324.624118,406000,0.4899853467941284
1580402549.652977,408000,0.48808741569519043
1580405788.013929,410000,0.49271807074546814
1580409022.941572,412000,0.4889601767063141
1580412258.752704,414000,0.4904839098453522
1580415474.874486,416000,0.48982977867126465
1580418716.162542,418000,0.4872986376285553
1580421959.50223,420000,0.49007630348205566
1580425208.489607,422000,0.48873525857925415
1580428455.188419,424000,0.49324044585227966
1580431686.798573,426000,0.49124017357826233
1580434926.928594,428000,0.4893312454223633
1580438159.597957,430000,0.4934869110584259
1580441407.896899,432000,0.49199923872947693
1580444641.256069,434000,0.48475971817970276
1580447858.694928,436000,0.4839632213115692
1580451111.200446,438000,0.4889599084854126
1580454322.737793,440000,0.4883165657520294
1580457574.033843,442000,0.4865916073322296
1580460828.454235,444000,0.4909418821334839
1580464045.064566,446000,0.49116823077201843
1580467280.590765,448000,0.49290648102760315
1580470527.331768,450000,0.4882655739784241
1580473762.666912,452000,0.4872228801250458
1580477006.560197,454000,0.4912343919277191


==> tensorboard_data/btct_backward_BLEU.csv <==
Wall time,Step,Value
1579746549.99247,2000,36.279998779296875
1579750584.061971,4000,36.560001373291016
1579753769.69322,6000,37.29999923706055
1579756976.743988,8000,37.13999938964844
1579760189.594871,10000,37.5
1579763369.735764,12000,37.04999923706055
1579766621.349084,14000,36.880001068115234
1579769867.047216,16000,37.09000015258789
1579772999.1874,18000,37.34000015258789
1579776233.483018,20000,37.2599983215332
1579779428.233306,22000,37.220001220703125
1579782646.992549,24000,37.650001525878906
1579785909.262161,26000,37.529998779296875
1579789073.466018,28000,37.33000183105469
1579792281.579229,30000,37.220001220703125
1579795513.780546,32000,37.40999984741211
1579798708.793849,34000,37.529998779296875
1579801960.974718,36000,37.130001068115234
1579805149.042219,38000,37.54999923706055
1579808391.572624,40000,37.189998626708984
1579811579.880838,42000,37.36000061035156
1579814778.042815,44000,37.59000015258789
1579818013.292738,46000,37.310001373291016
1579821231.636032,48000,37.18000030517578
1579824460.084776,50000,37.43000030517578
1579827682.615186,52000,37.470001220703125
1579830915.522117,54000,37.349998474121094
1579834134.254875,56000,37.369998931884766
1579837344.714241,58000,37.33000183105469
1579840569.414571,60000,37.22999954223633
1579843813.728523,62000,37.27000045776367
1579847047.389595,64000,37.36000061035156
1579850257.13235,66000,37.189998626708984
1579853476.600338,68000,36.95000076293945
1579856735.256795,70000,37.2599983215332
1579860024.199008,72000,37.31999969482422
1579863243.750637,74000,37.220001220703125
1579866468.950422,76000,37.36000061035156
1579869686.125124,78000,37.18000030517578
1579872932.531398,80000,37.189998626708984
1579876170.112374,82000,37.189998626708984
1579879379.696939,84000,36.83000183105469
1579882557.052508,86000,37.189998626708984
1579885762.761022,88000,37.119998931884766
1579889007.993397,90000,37.2400016784668
1579892216.139976,92000,36.97999954223633
1579895469.496945,94000,37.33000183105469
1579898674.908863,96000,37.04999923706055
1579901877.018081,98000,37.18000030517578
1579905114.553329,100000,37.27000045776367
1579908348.365299,102000,37.11000061035156
1579911597.729688,104000,37.20000076293945
1579914811.99008,106000,37.220001220703125
1579918001.77798,108000,37.02000045776367
1579921235.65739,110000,37.150001525878906
1579924452.871831,112000,37.439998626708984
1579927682.157076,114000,37.099998474121094
1579930885.918529,116000,37.130001068115234
1579934144.831731,118000,37.09000015258789
1579937342.985808,120000,37.20000076293945
1579940543.016113,122000,37.11000061035156
1579943788.663596,124000,37.060001373291016
1579947005.284757,126000,37.2400016784668
1579950244.039834,128000,37.08000183105469
1579953464.841188,130000,37.369998931884766
1579956676.107581,132000,36.939998626708984
1579959882.274222,134000,37.040000915527344
1579963111.127172,136000,37.130001068115234
1579966356.436166,138000,36.939998626708984
1579969551.481223,140000,37.18000030517578
1579972771.023726,142000,37.150001525878906
1579975981.703519,144000,37.060001373291016
1579979199.780403,146000,36.95000076293945
1579982412.312236,148000,37.029998779296875
1579985659.56214,150000,37.11000061035156
1579988874.059602,152000,36.869998931884766
1579992092.955573,154000,37.220001220703125
1579995305.531724,156000,37.29999923706055
1579998555.305574,158000,37.13999938964844
1580001775.81905,160000,37.08000183105469
1580004994.978418,162000,37.150001525878906
1580008209.466566,164000,37.220001220703125
1580011444.585321,166000,37.06999969482422
1580014668.359332,168000,37.0099983215332
1580017903.646332,170000,37.119998931884766
1580021144.152623,172000,36.869998931884766
1580024354.277345,174000,37.16999816894531
1580027591.40031,176000,37.16999816894531
1580030817.920891,178000,36.970001220703125
1580034069.307549,180000,37.29999923706055
1580037270.471895,182000,37.18000030517578
1580040519.582629,184000,37.119998931884766
1580043728.277907,186000,37.2599983215332
1580046974.078639,188000,37.209999084472656
1580050224.444183,190000,37.150001525878906
1580053411.370111,192000,36.959999084472656
1580056640.090948,194000,37.36000061035156
1580059865.096983,196000,37.29999923706055
1580063092.946009,198000,37.2400016784668
1580066328.579069,200000,37.220001220703125
1580069553.650805,202000,37.18000030517578
1580072798.121467,204000,37.22999954223633
1580076030.015213,206000,37.290000915527344
1580079245.063303,208000,37.15999984741211
1580082467.500587,210000,37.040000915527344
1580085709.743881,212000,37.18000030517578
1580088910.477203,214000,36.79999923706055
1580092170.02976,216000,36.880001068115234
1580095398.730111,218000,37.029998779296875
1580098607.569328,220000,37.02000045776367
1580101835.508967,222000,37.040000915527344
1580105077.205818,224000,37.0
1580108321.054703,226000,37.209999084472656
1580111539.721646,228000,37.2400016784668
1580114782.773853,230000,37.220001220703125
1580118012.69319,232000,37.279998779296875
1580121236.334063,234000,37.11000061035156
1580124440.305745,236000,37.040000915527344
1580127677.325221,238000,37.040000915527344
1580130922.975008,240000,37.209999084472656
1580134147.605539,242000,37.040000915527344
1580137408.607315,244000,37.16999816894531
1580140621.802021,246000,36.970001220703125
1580143834.047722,248000,36.88999938964844
1580147043.385301,250000,37.119998931884766
1580150273.642847,252000,36.95000076293945
1580153540.20802,254000,36.97999954223633
1580156729.833058,256000,37.08000183105469
1580159982.435043,258000,37.27000045776367
1580163207.687857,260000,37.099998474121094
1580166453.472582,262000,37.2599983215332
1580169648.157424,264000,37.11000061035156
1580172909.724441,266000,37.15999984741211
1580176127.189075,268000,37.06999969482422
1580179372.450141,270000,37.029998779296875
1580182622.559871,272000,37.40999984741211
1580185824.605214,274000,37.09000015258789
1580189068.631457,276000,36.97999954223633
1580192314.959537,278000,37.08000183105469
1580195534.652288,280000,37.20000076293945
1580198778.846737,282000,37.130001068115234
1580202024.205892,284000,37.11000061035156
1580205222.317641,286000,37.119998931884766
1580208468.624239,288000,37.119998931884766
1580211687.559504,290000,37.040000915527344
1580214925.64558,292000,37.220001220703125
1580218159.002814,294000,37.06999969482422
1580221394.742132,296000,37.0
1580224634.634957,298000,37.18000030517578
1580227827.224283,300000,37.25
1580231086.34598,302000,37.040000915527344
1580234328.782698,304000,37.189998626708984
1580237564.575137,306000,37.02000045776367
1580240830.137299,308000,37.099998474121094
1580244021.738075,310000,37.029998779296875
1580247273.951311,312000,37.18000030517578
1580250495.806618,314000,37.25
1580253764.109741,316000,37.060001373291016
1580256968.426757,318000,37.22999954223633
1580263428.582189,322000,37.060001373291016
1580266684.09076,324000,37.2400016784668
1580269900.398361,326000,37.16999816894531
1580273149.944586,328000,36.9900016784668
1580276382.6922,330000,36.959999084472656
1580279607.174579,332000,36.88999938964844
1580282827.277477,334000,37.04999923706055
1580286081.734433,336000,37.16999816894531
1580289298.24851,338000,37.02000045776367
1580292537.775647,340000,36.97999954223633
1580295773.51032,342000,36.95000076293945
1580299002.914521,344000,37.09000015258789
1580302257.695284,346000,36.880001068115234
1580305474.481947,348000,37.16999816894531
1580308718.815202,350000,36.880001068115234
1580311954.296615,352000,37.04999923706055
1580315183.365717,354000,36.779998779296875
1580318428.266713,356000,36.95000076293945
1580321651.982766,358000,36.849998474121094
1580324865.340884,360000,36.970001220703125
1580328113.110422,362000,36.970001220703125
1580331354.342939,364000,37.38999938964844
1580334602.666498,366000,37.09000015258789
1580337815.330228,368000,37.02000045776367
1580341039.476452,370000,37.22999954223633
1580344273.337263,372000,37.20000076293945
1580347525.920836,374000,37.15999984741211
1580350760.313932,376000,37.130001068115234
1580354009.914175,378000,37.08000183105469
1580357241.427818,380000,37.119998931884766
1580360478.955516,382000,37.150001525878906
1580363709.715478,384000,37.16999816894531
1580366948.716108,386000,37.119998931884766
1580370177.089738,388000,37.04999923706055
1580373441.482313,390000,37.04999923706055
1580376646.462403,392000,37.16999816894531
1580379897.17421,394000,37.040000915527344
1580383130.992089,396000,37.18000030517578
1580386382.637793,398000,37.2400016784668
1580389631.5738,400000,37.209999084472656
1580392859.519035,402000,37.08000183105469
1580396102.541852,404000,37.02000045776367
1580399324.630035,406000,37.029998779296875
1580402549.659228,408000,37.119998931884766
1580405788.019581,410000,37.16999816894531
1580409022.946552,412000,37.119998931884766
1580412258.757432,414000,37.09000015258789
1580415474.879613,416000,37.150001525878906
1580418716.171173,418000,37.2400016784668
1580421959.50923,420000,37.11000061035156
1580425208.494617,422000,37.2400016784668
1580428455.193725,424000,37.189998626708984
1580431686.803475,426000,37.27000045776367
1580434926.933104,428000,37.130001068115234
1580438159.602303,430000,37.150001525878906
1580441407.901032,432000,37.209999084472656
1580444641.264183,434000,37.22999954223633
1580447858.700062,436000,37.29999923706055
1580451111.204794,438000,37.31999969482422
1580454322.742259,440000,37.20000076293945
1580457574.03868,442000,37.349998474121094
1580460828.459394,444000,37.2400016784668
1580464045.068615,446000,37.349998474121094
1580467280.595257,448000,37.31999969482422
1580470527.33593,450000,37.130001068115234
1580473762.671295,452000,37.22999954223633
1580477006.56881,454000,37.27000045776367


==> tensorboard_data/btct_bwd_backtranslation_loss.csv <==
Wall time,Step,Value
1579746549.991238,2000,0.9610800743103027
1579750584.060311,4000,0.8399037718772888
1579753769.691624,6000,0.7192674279212952
1579756976.742302,8000,0.7221760153770447
1579760189.593012,10000,0.6739341616630554
1579763369.734063,12000,0.6567648649215698
1579766621.347556,14000,0.6413394808769226
1579769867.045788,16000,0.6338071227073669
1579772999.185572,18000,0.6089946031570435
1579776233.481522,20000,0.6011762619018555
1579779428.231805,22000,0.5893678665161133
1579782646.990964,24000,0.5964177250862122
1579785909.260472,26000,0.5891343355178833
1579789073.464324,28000,0.5816108584403992
1579792281.577374,30000,0.5705468058586121
1579795513.778263,32000,0.5623845458030701
1579798708.791005,34000,0.5428099632263184
1579801960.971954,36000,0.5449773669242859
1579805149.039724,38000,0.5472224354743958
1579808391.57076,40000,0.5517779588699341
1579811579.879488,42000,0.5326353311538696
1579814778.041347,44000,0.526800274848938
1579818013.291367,46000,0.5378908514976501
1579821231.634281,48000,0.5356249809265137
1579824460.083294,50000,0.5289133191108704
1579827682.613843,52000,0.5335677862167358
1579830915.520509,54000,0.5181977152824402
1579834134.253189,56000,0.5236009359359741
1579837344.711661,58000,0.524063229560852
1579840569.412657,60000,0.5090503692626953
1579843813.7258,62000,0.5002379417419434
1579847047.387652,64000,0.5129115581512451
1579850257.130412,66000,0.4974062740802765
1579853476.598583,68000,0.512329638004303
1579856735.255081,70000,0.51561439037323
1579860024.197214,72000,0.499340295791626
1579863243.748155,74000,0.5049436688423157
1579866468.948928,76000,0.5017865896224976
1579869686.122661,78000,0.5007132887840271
1579872932.529255,80000,0.49190253019332886
1579876170.110894,82000,0.497152715921402
1579879379.695358,84000,0.5009464621543884
1579882557.05055,86000,0.4953038990497589
1579885762.759282,88000,0.4899616539478302
1579889007.991258,90000,0.49735957384109497
1579892216.138164,92000,0.4845042824745178
1579895469.493509,94000,0.4906613528728485
1579898674.906752,96000,0.4939814507961273
1579901877.016639,98000,0.4960254430770874
1579905114.550743,100000,0.48342347145080566
1579908348.362988,102000,0.4844270646572113
1579911597.727629,104000,0.4842311441898346
1579914811.988394,106000,0.48431840538978577
1579918001.775288,108000,0.49184659123420715
1579921235.655999,110000,0.4807693660259247
1579924452.870359,112000,0.4790480136871338
1579927682.155652,114000,0.4744219183921814
1579930885.916302,116000,0.4811830520629883
1579934144.830162,118000,0.49010518193244934
1579937342.983887,120000,0.4772418141365051
1579940543.014613,122000,0.4693523645401001
1579943788.662189,124000,0.471698522567749
1579947005.283343,126000,0.4708598852157593
1579950244.037639,128000,0.4780574440956116
1579953464.839794,130000,0.4667221009731293
1579956676.106075,132000,0.4702996611595154
1579959882.272721,134000,0.47317108511924744
1579963111.12552,136000,0.47173070907592773
1579966356.434471,138000,0.4642169177532196
1579969551.478971,140000,0.4643358588218689
1579972771.021245,142000,0.47043222188949585
1579975981.702169,144000,0.4785849153995514
1579979199.778978,146000,0.46755507588386536
1579982412.310962,148000,0.46320343017578125
1579985659.560781,150000,0.4744182825088501
1579988874.058015,152000,0.46866679191589355
1579992092.954128,154000,0.458884596824646
1579995305.530193,156000,0.4549174904823303
1579998555.304233,158000,0.45825764536857605
1580001775.817283,160000,0.4623320996761322
1580004994.97685,162000,0.4589768946170807
1580008209.462781,164000,0.45668065547943115
1580011444.583806,166000,0.4556388854980469
1580014668.356969,168000,0.4630632996559143
1580017903.644353,170000,0.4595886170864105
1580021144.151185,172000,0.457146555185318
1580024354.276003,174000,0.46247607469558716
1580027591.398955,176000,0.4571836590766907
1580030817.919492,178000,0.4662180542945862
1580034069.305939,180000,0.4541841149330139
1580037270.469998,182000,0.4518420994281769
1580040519.581179,184000,0.4513062834739685
1580043728.276016,186000,0.45504382252693176
1580046974.077178,188000,0.4523804485797882
1580050224.442696,190000,0.4528310000896454
1580053411.368621,192000,0.4598855674266815
1580056640.089345,194000,0.4493863880634308
1580059865.09549,196000,0.4472675025463104
1580063092.944517,198000,0.4412010908126831
1580066328.577623,200000,0.4474126398563385
1580069553.648636,202000,0.45236653089523315
1580072798.119145,204000,0.43991413712501526
1580076030.013722,206000,0.44653043150901794
1580079245.060059,208000,0.44295060634613037
1580082467.498256,210000,0.434197336435318
1580085709.742238,212000,0.44467008113861084
1580088910.475549,214000,0.4409696161746979
1580092170.02816,216000,0.45806699991226196
1580095398.728216,218000,0.4420296251773834
1580098607.567331,220000,0.4423900842666626
1580101835.507599,222000,0.43149325251579285
1580105077.204287,224000,0.448594868183136
1580108321.052292,226000,0.4357432723045349
1580111539.72038,228000,0.43435075879096985
1580114782.772274,230000,0.4387126863002777
1580118012.691589,232000,0.43371275067329407
1580121236.332728,234000,0.441812127828598
1580124440.304241,236000,0.44105300307273865
1580127677.323707,238000,0.4455651640892029
1580130922.973433,240000,0.44318076968193054
1580134147.604027,242000,0.44711750745773315
1580137408.605631,244000,0.4515943229198456
1580140621.800594,246000,0.44482946395874023
1580143834.046135,248000,0.4423104524612427
1580147043.383489,250000,0.4420505166053772
1580150273.641411,252000,0.4321313202381134
1580153540.206602,254000,0.44294917583465576
1580156729.831508,256000,0.45251622796058655
1580159982.433669,258000,0.44132000207901
1580163207.686476,260000,0.4418853521347046
1580166453.470945,262000,0.4392319917678833
1580169648.155922,264000,0.4438386559486389
1580172909.722852,266000,0.44332262873649597
1580176127.185511,268000,0.4302217364311218
1580179372.448739,270000,0.4306861460208893
1580182622.558529,272000,0.4375791549682617
1580185824.603381,274000,0.4332519471645355
1580189068.629772,276000,0.44282689690589905
1580192314.957811,278000,0.43258073925971985
1580195534.650958,280000,0.43365734815597534
1580198778.845341,282000,0.433521032333374
1580202024.204288,284000,0.4341847896575928
1580205222.316319,286000,0.4372716546058655
1580208468.622854,288000,0.4379177987575531
1580211687.55793,290000,0.43283185362815857
1580214925.644018,292000,0.43498942255973816
1580218159.001355,294000,0.4344453513622284
1580221394.739834,296000,0.4378587007522583
1580224634.633573,298000,0.42679354548454285
1580227827.222721,300000,0.4340231120586395
1580231086.344448,302000,0.4254274070262909
1580234328.780759,304000,0.43194153904914856
1580237564.573883,306000,0.42593005299568176
1580240830.135593,308000,0.4345119297504425
1580244021.73602,310000,0.4286797344684601
1580247273.949888,312000,0.4388834536075592
1580250495.805144,314000,0.4257853925228119
1580253764.108341,316000,0.4317454397678375
1580256968.425291,318000,0.42781952023506165
1580263428.580619,322000,0.43184784054756165
1580266684.08701,324000,0.4314269721508026
1580269900.396873,326000,0.42529454827308655
1580273149.942767,328000,0.42903411388397217
1580276382.690786,330000,0.4292994737625122
1580279607.173167,332000,0.4276692271232605
1580282827.275907,334000,0.4293673038482666
1580286081.733114,336000,0.43460479378700256
1580289298.245719,338000,0.4331284165382385
1580292537.774276,340000,0.4316912293434143
1580295773.508932,342000,0.4326089322566986
1580299002.913093,344000,0.4292612075805664
1580302257.693916,346000,0.42742690443992615
1580305474.480452,348000,0.4303511083126068
1580308718.813702,350000,0.42614129185676575
1580311954.295165,352000,0.43117502331733704
1580315183.364352,354000,0.42656856775283813
1580318428.265202,356000,0.42616474628448486
1580321651.981122,358000,0.4271530210971832
1580324865.339385,360000,0.4204072654247284
1580328113.108871,362000,0.42479681968688965
1580331354.341455,364000,0.4186452329158783
1580334602.66481,366000,0.42228153347969055
1580337815.32883,368000,0.4253188967704773
1580341039.474325,370000,0.4217991828918457
1580344273.335824,372000,0.4214557409286499
1580347525.919223,374000,0.4253745973110199
1580350760.312359,376000,0.42729949951171875
1580354009.91275,378000,0.42800000309944153
1580357241.426278,380000,0.42811667919158936
1580360478.954175,382000,0.4279313385486603
1580363709.713828,384000,0.42133498191833496
1580366948.71478,386000,0.42085587978363037
1580370177.087321,388000,0.4254646599292755
1580373441.480793,390000,0.4144347012042999
1580376646.461001,392000,0.41962265968322754
1580379897.172548,394000,0.4184664785861969
1580383130.988052,396000,0.4216559827327728
1580386382.636305,398000,0.4201866090297699
1580389631.572209,400000,0.41985198855400085
1580392859.51764,402000,0.419700026512146
1580396102.540142,404000,0.4244595766067505
1580399324.627946,406000,0.41711926460266113
1580402549.657159,408000,0.4173310697078705
1580405788.017633,410000,0.42515888810157776
1580409022.944706,412000,0.41800248622894287
1580412258.755906,414000,0.41804543137550354
1580415474.877599,416000,0.41906866431236267
1580418716.168943,418000,0.418077290058136
1580421959.506692,420000,0.4147757291793823
1580425208.49279,422000,0.4133611023426056
1580428455.192041,424000,0.4160245656967163
1580431686.801708,426000,0.4135628938674927
1580434926.931522,428000,0.4185910224914551
1580438159.600772,430000,0.41886815428733826
1580441407.89954,432000,0.4182280898094177
1580444641.262003,434000,0.41614750027656555
1580447858.698262,436000,0.4099385738372803
1580451111.203252,438000,0.4147193133831024
1580454322.740554,440000,0.4139915108680725
1580457574.037208,442000,0.41523444652557373
1580460828.457534,444000,0.4156396985054016
1580464045.067165,446000,0.41523492336273193
1580467280.593617,448000,0.4154541790485382
1580470527.334508,450000,0.41346365213394165
1580473762.669659,452000,0.4140033721923828
1580477006.566074,454000,0.41537559032440186


==> tensorboard_data/btct_forward_BLEU.csv <==
Wall time,Step,Value
1579746549.991533,2000,34.959999084472656
1579750584.060687,4000,36.650001525878906
1579753769.691976,6000,37.90999984741211
1579756976.74268,8000,38.27000045776367
1579760189.593423,10000,38.689998626708984
1579763369.734504,12000,38.79999923706055
1579766621.347937,14000,38.810001373291016
1579769867.046151,16000,38.79999923706055
1579772999.185981,18000,39.439998626708984
1579776233.481875,20000,39.2400016784668
1579779428.232171,22000,39.130001068115234
1579782646.991292,24000,39.369998931884766
1579785909.26083,26000,39.470001220703125
1579789073.464679,28000,39.400001525878906
1579792281.577787,30000,39.529998779296875
1579795513.778867,32000,39.47999954223633
1579798708.791667,34000,39.540000915527344
1579801960.972401,36000,39.2599983215332
1579805149.040328,38000,39.400001525878906
1579808391.57126,40000,39.61000061035156
1579811579.879809,42000,39.56999969482422
1579814778.041678,44000,39.689998626708984
1579818013.2917,46000,39.65999984741211
1579821231.634779,48000,39.59000015258789
1579824460.083635,50000,39.619998931884766
1579827682.61418,52000,39.630001068115234
1579830915.520914,54000,39.68000030517578
1579834134.253567,56000,39.540000915527344
1579837344.712079,58000,39.72999954223633
1579840569.413179,60000,39.709999084472656
1579843813.726176,62000,39.84000015258789
1579847047.388127,64000,39.709999084472656
1579850257.130819,66000,39.630001068115234
1579853476.599061,68000,39.66999816894531
1579856735.255477,70000,39.72999954223633
1579860024.197666,72000,39.540000915527344
1579863243.748964,74000,39.59000015258789
1579866468.94928,76000,39.83000183105469
1579869686.123054,78000,39.66999816894531
1579872932.529888,80000,39.630001068115234
1579876170.111282,82000,39.95000076293945
1579879379.695737,84000,39.59000015258789
1579882557.050871,86000,39.65999984741211
1579885762.759782,88000,39.880001068115234
1579889007.991983,90000,39.459999084472656
1579892216.13858,92000,39.75
1579895469.493946,94000,39.68000030517578
1579898674.907174,96000,39.650001525878906
1579901877.016985,98000,39.709999084472656
1579905114.551741,100000,39.88999938964844
1579908348.363635,102000,39.72999954223633
1579911597.727982,104000,40.060001373291016
1579914811.988793,106000,39.72999954223633
1579918001.776082,108000,39.7400016784668
1579921235.656327,110000,39.849998474121094
1579924452.87068,112000,39.88999938964844
1579927682.155982,114000,39.869998931884766
1579930885.91698,116000,39.79999923706055
1579934144.830569,118000,39.880001068115234
1579937342.984649,120000,39.90999984741211
1579940543.014992,122000,39.959999084472656
1579943788.662552,124000,39.810001373291016
1579947005.283674,126000,39.790000915527344
1579950244.038241,128000,39.58000183105469
1579953464.84016,130000,39.70000076293945
1579956676.106395,132000,39.84000015258789
1579959882.273049,134000,39.90999984741211
1579963111.125936,136000,39.88999938964844
1579966356.434937,138000,39.83000183105469
1579969551.479485,140000,39.939998626708984
1579972771.022068,142000,39.95000076293945
1579975981.702519,144000,39.72999954223633
1579979199.779309,146000,39.86000061035156
1579982412.311312,148000,39.869998931884766
1579985659.561112,150000,39.88999938964844
1579988874.058383,152000,39.83000183105469
1579992092.954449,154000,39.88999938964844
1579995305.530557,156000,39.70000076293945
1579998555.304569,158000,39.90999984741211
1580001775.81776,160000,39.88999938964844
1580004994.977291,162000,39.880001068115234
1580008209.46321,164000,39.9900016784668
1580011444.584187,166000,39.83000183105469
1580014668.357602,168000,39.66999816894531
1580017903.644864,170000,39.86000061035156
1580021144.151508,172000,40.0
1580024354.276322,174000,39.900001525878906
1580027591.399279,176000,39.689998626708984
1580030817.919818,178000,39.63999938964844
1580034069.306316,180000,39.83000183105469
1580037270.470524,182000,39.91999816894531
1580040519.581563,184000,39.86000061035156
1580043728.276533,186000,39.900001525878906
1580046974.077586,188000,39.83000183105469
1580050224.44301,190000,39.88999938964844
1580053411.368985,192000,39.93000030517578
1580056640.089741,194000,39.93000030517578
1580059865.095832,196000,40.0
1580063092.944828,198000,40.029998779296875
1580066328.577969,200000,40.0099983215332
1580069553.649172,202000,40.040000915527344
1580072798.119722,204000,40.02000045776367
1580076030.014097,206000,40.060001373291016
1580079245.06065,208000,39.95000076293945
1580082467.498834,210000,39.95000076293945
1580085709.742642,212000,40.040000915527344
1580088910.475939,214000,40.09000015258789
1580092170.028528,216000,40.0099983215332
1580095398.728677,218000,39.959999084472656
1580098607.567892,220000,39.939998626708984
1580101835.507938,222000,39.880001068115234
1580105077.204622,224000,39.9900016784668
1580108321.05292,226000,39.88999938964844
1580111539.720718,228000,39.9900016784668
1580114782.772699,230000,39.83000183105469
1580118012.691991,232000,39.959999084472656
1580121236.333043,234000,40.18000030517578
1580124440.304608,236000,39.9900016784668
1580127677.324029,238000,39.83000183105469
1580130922.973824,240000,39.869998931884766
1580134147.604346,242000,39.72999954223633
1580137408.605978,244000,39.790000915527344
1580140621.800917,246000,39.83000183105469
1580143834.0465,248000,39.9900016784668
1580147043.384035,250000,39.900001525878906
1580150273.641766,252000,39.95000076293945
1580153540.206931,254000,39.75
1580156729.831992,256000,39.68000030517578
1580159982.434006,258000,39.77000045776367
1580163207.686837,260000,40.02000045776367
1580166453.471393,262000,39.81999969482422
1580169648.156282,264000,39.869998931884766
1580172909.723231,266000,40.060001373291016
1580176127.18597,268000,39.900001525878906
1580179372.449041,270000,40.0
1580182622.558879,272000,39.810001373291016
1580185824.603753,274000,39.88999938964844
1580189068.630279,276000,39.86000061035156
1580192314.958246,278000,39.88999938964844
1580195534.65128,280000,39.83000183105469
1580198778.845682,282000,39.689998626708984
1580202024.204677,284000,39.7599983215332
1580205222.31664,286000,39.83000183105469
1580208468.623187,288000,39.66999816894531
1580211687.558286,290000,39.79999923706055
1580214925.644454,292000,39.709999084472656
1580218159.001711,294000,39.72999954223633
1580221394.740675,296000,39.650001525878906
1580224634.633908,298000,39.90999984741211
1580227827.22315,300000,39.810001373291016
1580231086.344764,302000,39.79999923706055
1580234328.781102,304000,39.88999938964844
1580237564.574188,306000,39.81999969482422
1580240830.135999,308000,39.81999969482422
1580244021.736637,310000,39.970001220703125
1580247273.950232,312000,39.810001373291016
1580250495.805527,314000,40.0099983215332
1580253764.108652,316000,40.029998779296875
1580256968.425662,318000,39.970001220703125
1580263428.581086,322000,39.880001068115234
1580266684.087644,324000,40.04999923706055
1580269900.397263,326000,39.9900016784668
1580273149.943115,328000,39.900001525878906
1580276382.691098,330000,39.849998474121094
1580279607.173482,332000,39.86000061035156
1580282827.276324,334000,39.83000183105469
1580286081.73342,336000,39.900001525878906
1580289298.247279,338000,40.0099983215332
1580292537.774596,340000,39.93000030517578
1580295773.509239,342000,40.0099983215332
1580299002.913401,344000,39.869998931884766
1580302257.694272,346000,39.689998626708984
1580305474.480806,348000,39.83000183105469
1580308718.814031,350000,39.810001373291016
1580311954.295475,352000,39.84000015258789
1580315183.364666,354000,39.869998931884766
1580318428.265528,356000,39.939998626708984
1580321651.981447,358000,39.7400016784668
1580324865.339724,360000,39.810001373291016
1580328113.109264,362000,39.7599983215332
1580331354.341766,364000,39.880001068115234
1580334602.665217,366000,39.7400016784668
1580337815.32916,368000,39.790000915527344
1580341039.474895,370000,39.86000061035156
1580344273.336161,372000,39.81999969482422
1580347525.919572,374000,39.86000061035156
1580350760.312742,376000,39.95000076293945
1580354009.913066,378000,39.970001220703125
1580357241.426633,380000,40.029998779296875
1580360478.954535,382000,40.0099983215332
1580363709.714273,384000,39.810001373291016
1580366948.715097,386000,39.90999984741211
1580370177.088196,388000,39.90999984741211
1580373441.481143,390000,39.93000030517578
1580376646.461324,392000,39.81999969482422
1580379897.172861,394000,39.869998931884766
1580383130.989186,396000,39.970001220703125
1580386382.636644,398000,39.959999084472656
1580389631.572602,400000,40.0099983215332
1580392859.517972,402000,39.9900016784668
1580396102.540582,404000,39.959999084472656
1580399324.628558,406000,39.93000030517578
1580402549.657671,408000,39.880001068115234
1580405788.018093,410000,39.72999954223633
1580409022.945242,412000,39.869998931884766
1580412258.756262,414000,39.880001068115234
1580415474.87801,416000,39.88999938964844
1580418716.169643,418000,39.939998626708984
1580421959.507495,420000,39.849998474121094
1580425208.493156,422000,40.150001525878906
1580428455.1925,424000,40.040000915527344
1580431686.802122,426000,39.939998626708984
1580434926.931897,428000,40.029998779296875
1580438159.601136,430000,39.83000183105469
1580441407.899863,432000,39.970001220703125
1580444641.262465,434000,39.91999816894531
1580447858.698682,436000,39.849998474121094
1580451111.203603,438000,39.90999984741211
1580454322.740899,440000,39.869998931884766
1580457574.037566,442000,39.91999816894531
1580460828.457923,444000,39.86000061035156
1580464045.067488,446000,39.939998626708984
1580467280.593974,448000,39.959999084472656
1580470527.334839,450000,39.810001373291016
1580473762.670008,452000,39.939998626708984
1580477006.566935,454000,39.77000045776367

